Deep Algorithm Unrolling for Biomedical Imaging

In this chapter, we review biomedical applications and breakthroughs via leveraging algorithm unrolling, an important technique that bridges between traditional iterative algorithms and modern deep learning techniques. To provide context, we start by tracing the origin of algorithm unrolling and providing a comprehensive tutorial on how to unroll iterative algorithms into deep networks. We then extensively cover algorithm unrolling in a wide variety of biomedical imaging modalities and delve into several representative recent works in detail. Indeed, there is a rich history of iterative algorithms for biomedical image synthesis, which makes the field ripe for unrolling techniques. In addition, we put algorithm unrolling into a broad perspective, in order to understand why it is particularly effective and discuss recent trends. Finally, we conclude the chapter by discussing open challenges, and suggesting future research directions.

==> readme.txt <==
% readme.txt for the EngC design
% 2011/02/03, v1.10

The 29 files included in this distribution are:

amsthdoc.pdf
amsthm.sty
appendixA.tex
appendixB.tex
appendixC.tex
authors.ind
cantor1.eps
chap1.tex
chap2.tex
chap3.tex
chap4.tex
chap5.tex
EngC.cls
EngCguide.bbl
EngCguide.pdf
EngCguide.tex
floatpag.sty
framed.sty
harvard.sty
helvneue.sty
multind.sty
nfssext.sty
notation.tex
percolation.bib
readme.txt
rotating.sty
sidecap.sty
soul.sty
subject.ind

To run the guide through LaTeX, you need to run something like this (depending on your installation):
  latex EngCguide

Run this three times, then make a ps or pdf using the driver you have, e.g. dvips

If you are missing any standard files, go to the Comprehensive TeX Archive Network at:
  http://www.ctan.org/




